Efficient Analysis of COVID-19 Clinical Data using Machine Learning Models

Because of the rapid spread of COVID-19 to almost every part of the globe, huge volumes of data and case studies have been made available, providing researchers with a unique opportunity to find trends and make discoveries like never before, by leveraging such big data. This data is of many different varieties, and can be of different levels of veracity e.g., precise, imprecise, uncertain, and missing, making it challenging to extract important information from such data. Yet, efficient analyses of this continuously growing and evolving COVID-19 data is crucial to inform -- often in real-time -- the relevant measures needed for controlling, mitigating, and ultimately avoiding viral spread. Applying machine learning based algorithms to this big data is a natural approach to take to this aim, since they can quickly scale to such data, and extract the relevant information in the presence of variety and different levels of veracity. This is important for COVID-19, and for potential future pandemics in general. In this paper, we design a straightforward encoding of clinical data (on categorical attributes) into a fixed-length feature vector representation, and then propose a model that first performs efficient feature selection from such representation. We apply this approach on two clinical datasets of the COVID-19 patients and then apply different machine learning algorithms downstream for classification purposes. We show that with the efficient feature selection algorithm, we can achieve a prediction accuracy of more than 90\% in most cases. We also computed the importance of different attributes in the dataset using information gain. This can help the policy makers to focus on only certain attributes for the purposes of studying this disease rather than focusing on multiple random factors that may not be very informative to patient outcomes.

==> Figures_data/attributes_correlation.csv <==
attr,informationGain,label
6,0.244701,County code
4,0.24464,State code
3,0.153228,Res state
1,0.142747,Year
2,0.100611,Month
19,0.095995,Underlying Conditions
14,0.073282,Exposure
7,0.067965,Age Group
15,0.067137,Current Status
17,0.062168,Hosp.
9,0.05802,Race
5,0.053002,Res county
10,0.030151,Ethnicity
18,0.024194,ICU
13,0.017428,Process
8,0.012261,Sex
12,0.011005,Case Onset
11,0.000922,Positive Specimen
16,0,Symptom Status


==> Tikz_Figures/attributes_correlation.csv <==
attr,informationGain,label
6,0.244701,County Code
4,0.24464,State Code
3,0.153228,Res. State
1,0.142747,Year
2,0.100611,Month
19,0.095995,Underlying Conditions
14,0.073282,Exposure
7,0.067965,Age Group
15,0.067137,Current Status
17,0.062168,Hosp.
9,0.05802,Race
5,0.053002,Res county
10,0.030151,Ethnicity
18,0.024194,ICU
13,0.017428,Process
8,0.012261,Sex
12,0.011005,Case Onset
11,0.000922,Positive Specimen
16,0,Symptom Status


==> Tikz_Figures/information_gain.tikz <==
\begin{tikzpicture}
	\begin{axis}[
	xtick={0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20},
	ytick={0,0.05,0.1,0.15,0.2,0.25,0.3,0.35,0.4},
	yticklabels={0,0.05,0.1,0.15,0.2,0.25,0.3,0.35,0.4},
	height=8cm, 
	width=12cm,
	grid=major,
	ymin=0, ymax=0.3,
% 	legend columns=4,
% 	mark repeat={5},
	legend style={
		column sep=0.8ex,
	},	
% 	legend entries={},
% 	legend to name=commonlegend,
% 	ylabel style={align=center},
	ylabel={Information Gain},
	xlabel={Attributes},
% 	ylabel shift=-1cm,
	]
	\addplot+[only marks, mark size=2.0pt,mark options={black},
	scatter/classes={a={blue}, b={red}},
	scatter, 
	mark=*, 
	scatter src=explicit symbolic,
	nodes near coords*={\Label},
	visualization depends on={value \thisrow{label} \as \Label}
	] table[x={attr},y={informationGain}, col sep=comma] {Figures_data/attributes_correlation.csv};
	\end{axis}
	\end{tikzpicture}
	
